Unsupervised representation learning with recognition-parametrised probabilistic models

We introduce a new approach to probabilistic unsupervised learning based on the recognition-parametrised model (RPM): a normalised semi-parametric hypothesis class for joint distributions over observed and latent variables. Under the key assumption that observations are conditionally independent given latents, the RPM combines parametric prior and observation-conditioned latent distributions with non-parametric observation marginals. This approach leads to a flexible learnt recognition model capturing latent dependence between observations, without the need for an explicit, parametric generative model. The RPM admits exact maximum-likelihood learning for discrete latents, even for powerful neural-network-based recognition. We develop effective approximations applicable in the continuous-latent case. Experiments demonstrate the effectiveness of the RPM on high-dimensional data, learning image classification from weak indirect supervision; direct image-level latent Dirichlet allocation; and recognition-parametrised Gaussian process factor analysis (RP-GPFA) applied to multi-factorial spatiotemporal datasets. The RPM provides a powerful framework to discover meaningful latent structure underlying observational data, a function critical to both animal and artificial intelligence.

==> figures/peer_supervision/accuracy.csv <==
RPM train,RPM test,VQVAE train,VQVAE test,GSVQVAE train,GSVQVAE test,GS train,GS test
0.6961,0.68275,0.71416974,0.70784754,0.7937269,0.81233186,0.5805166,0.5751121
0.9655,0.96475,0.1,0.10941704,0.7829151,0.78766817,0.43501845,0.43654707
0.82165,0.8165,0.1,0.109641254,0.7733948,0.7735426,0.55760145,0.55964124
0.8699,0.864125,0.1,0.109641254,0.7817343,0.78408074,0.49738008,0.4997758
0.9672,0.964125,0.1,0.109192826,0.79675275,0.80470854,0.4092989,0.4248879
0.82475,0.819125,0.56704795,0.5665919,0.77546126,0.7878924,0.43719557,0.4352018
0.9664,0.964,0.56756455,0.5762332,0.70542437,0.72152466,0.39682657,0.4147982
0.96425,0.958125,0.1,0.109641254,0.76321036,0.77578473,0.39859778,0.41816142
0.82355,0.8225,0.1,0.10941704,0.7938007,0.79910314,0.47752768,0.4632287
0.81675,0.81,0.1,0.10941704,0.7012177,0.7035875,0.4104428,0.41950673


==> figures/peer_supervision/entropy_avg_posterior.csv <==
RPM train,RPM test,VQVAE train,VQVAE test,GSVQVAE train,GSVQVAE test,GS train,GS test
2.1756529808044434,2.170884609222412,2.064618025361261,2.064618025361261,2.2783863668026267,2.2783863668026267,2.1682370514791858,2.168237051479184
2.302374839782715,2.302504539489746,9.83955594423762e-11,9.83955594423762e-11,2.2959237464984206,2.2959237464984206,2.0454337657147352,2.0454337657147366
2.239767074584961,2.2349886894226074,9.83955594423762e-11,9.83955594423762e-11,2.272613633642054,2.272613633642054,2.161034027305567,2.161034027305566
2.1745028495788574,2.1743171215057373,9.83955594423762e-11,9.83955594423762e-11,2.281534639297767,2.281534639297767,2.2669644607962347,2.2669644607962343
2.302285671234131,2.302500009536743,9.83955594423762e-11,9.83955594423762e-11,2.2983595606700438,2.2983595606700438,2.0596027866284787,2.0596027866284787
2.2386655807495117,2.233827829360962,1.963235272223502,1.963235272223502,2.2933189423250875,2.2933189423250875,2.1660009458570824,2.16600094585708
2.3024110794067383,2.3025364875793457,1.8604734396889624,1.8604734396889624,2.2556566294856326,2.2556566294856326,2.166601578450451,2.166601578450453
2.302335262298584,2.302550792694092,9.839544842007375e-11,9.839544842007375e-11,2.2861895138890507,2.2861895138890507,2.1014581815153264,2.1014581815153273
2.236098051071167,2.234400987625122,9.83955594423762e-11,9.83955594423762e-11,2.2762075103599586,2.2762075103599586,2.0459880255750473,2.045988025575047
2.2366762161254883,2.2364501953125,9.83955594423762e-11,9.83955594423762e-11,2.2408652635589412,2.2408652635589412,2.124423903339794,2.124423903339794


==> figures/peer_supervision/entropy_vs_accuracy.txt <==
2.1756529808044434 0.6961
2.302374839782715 0.9655
2.239767074584961 0.82165
2.1745028495788574 0.8699
2.302285671234131 0.9672
2.2386655807495117 0.82475
2.3024110794067383 0.9664
2.302335262298584 0.96425
2.236098051071167 0.82355
2.2366762161254883 0.81675

2.170884609222412 0.68275
2.302504539489746 0.96475
2.2349886894226074 0.8165
2.1743171215057373 0.864125
2.302500009536743 0.964125
2.233827829360962 0.819125
2.3025364875793457 0.964
2.302550792694092 0.958125
2.234400987625122 0.8225
2.2364501953125 0.81

2.064618025361261 0.71416974
9.83955594423762e-11 0.1
9.83955594423762e-11 0.1
9.83955594423762e-11 0.1
9.83955594423762e-11 0.1
1.963235272223502 0.56704795
1.8604734396889624 0.56756455
9.839544842007375e-11 0.1
9.83955594423762e-11 0.1
9.83955594423762e-11 0.1

2.064618025361261 0.70784754
9.83955594423762e-11 0.10941704
9.83955594423762e-11 0.109641254
9.83955594423762e-11 0.109641254
9.83955594423762e-11 0.109192826
1.963235272223502 0.5665919
1.8604734396889624 0.5762332
9.839544842007375e-11 0.109641254
9.83955594423762e-11 0.10941704
9.83955594423762e-11 0.10941704

2.2783863668026267 0.7937269
2.2959237464984206 0.7829151
2.272613633642054 0.7733948
2.281534639297767 0.7817343
2.2983595606700438 0.79675275
2.2933189423250875 0.77546126
2.2556566294856326 0.70542437
2.2861895138890507 0.76321036
2.2762075103599586 0.7938007
2.2408652635589412 0.7012177

2.2783863668026267 0.81233186
2.2959237464984206 0.78766817
2.272613633642054 0.7735426
2.281534639297767 0.78408074
2.2983595606700438 0.80470854
2.2933189423250875 0.7878924
2.2556566294856326 0.72152466
2.2861895138890507 0.77578473
2.2762075103599586 0.79910314
2.2408652635589412 0.7035875

2.1682370514791858 0.5805166
2.0454337657147352 0.43501845
2.161034027305567 0.55760145
2.2669644607962347 0.49738008
2.0596027866284787 0.4092989
2.1660009458570824 0.43719557
2.166601578450451 0.39682657
2.1014581815153264 0.39859778
2.0459880255750473 0.47752768
2.124423903339794 0.4104428

2.168237051479184 0.5751121
2.0454337657147366 0.43654707
2.161034027305566 0.55964124
2.2669644607962343 0.4997758
2.0596027866284787 0.4248879
2.16600094585708 0.4352018
2.166601578450453 0.4147982
2.1014581815153273 0.41816142
2.045988025575047 0.4632287
2.124423903339794 0.41950673


